Hyperbolicity and Volume of Hyperbolic Bongles

We consider a simple but infinite class of staked links known as bongles. We provide necessary and sufficient conditions for these bongles to be hyperbolic. Then, we prove that all balanced hyperbolic $n$-bongles have the same volume and the corresponding volume is an upper bound on the volume of any hyperbolic $n$-bongle for $n$ even. Moreover, all hyperbolic $n$-bongles have volume strictly less than $5n(1.01494\dots)$. We also include explicit volume calculations for all hyperbolic 3-bongles through 6-bongles.

==> README_Organization.txt <==
tldr please dont let this become a mess lol

Put figures in a subfolder of figures for your section
Put all imports in style.sty

Paper outline:

- Put all definitions and intro stuff in Intro and Definitions.
- Bongles (Lizzie Stuff).
    - Mention other charms as an example. Say "we prove in an upcoming paper."
    - Prove the "bongles hyperbolic iff alternating" result. Half Lizzie High result + half us proving the annuli are essential.
    - Include the symmetry result, but again just by citing the future paper.
- Frostings
- Explicit volume computations
